A Novel Channel Coding Scheme for Digital Multiple Access Computing

In this paper, we consider the ChannelComp framework, which facilitates the computation of desired functions by multiple transmitters over a common receiver using digital modulations across a multiple access channel. While ChannelComp currently offers a broad framework for computation by designing digital constellations for over-the-air computation and employing symbol-level encoding, encoding the repeated transmissions of the same symbol and using the corresponding received sequence may significantly improve the computation performance and reduce the encoding complexity. In this paper, we propose an enhancement involving the encoding of the repetitive transmission of the same symbol at each transmitter over multiple time slots and the design of constellation diagrams, with the aim of minimizing computational errors. We frame this enhancement as an optimization problem, which jointly identifies the constellation diagram and the channel code for repetition, which we call ReChCompCode. To manage the computational complexity of the optimization, we divide it into two tractable subproblems. Through numerical experiments, we evaluate the performance of ReChCompCode. The simulation results reveal that ReChCompCode can reduce the computation error by approximately up to 30 dB compared to standard ChannelComp, particularly for product functions.

==> Data/Sim.dat <==
SNR L2 L4 L6 L8 L10 L2_2 L4_2 L6_2 L8_2 L10_2 L2_m_2 L4_m_2 L6_m_2 L8_m_2 L10_m_2 L2_m_4 L4_m_4 L6_m_4 L8_m_4 L10_m_4
-5 0.98730469 9.82343750e-01 0.97566406 0.97253906 0.96660156 0.9665625 0.9584375 9.5406250e-01 0.94609375 0.93484375 0.97015625 9.606250e-01 0.9509375 0.94875 0.9421875 0.98796875 0.98167969 9.76406250e-01 0.97289063 0.96703125
5 0.95371094 9.24687500e-01 0.89660156 0.87214844 0.85160156 0.9209375 0.8803125 8.4937500e-01 0.81671875 0.79296875 0.9265625 8.934375e-01 0.8596875 0.8384375 0.819375 0.95789062 0.93234375 9.12304688e-01 0.89371094 0.87609375
15 0.79441406 6.55273438e-01 0.56097656 0.474375 0.40882812 0.72828125 0.60765625 5.1484375e-01 0.461875 0.40484375 0.771875 6.634375e-01 0.5834375 0.520625 0.47015625 0.83390625 0.73191406 6.51171875e-01 0.5859375 0.53328125
25 0.28785156 1.14882813e-01 0.04855469 0.02460937 0.01273437 0.32203125 0.17703125 9.9531250e-02 0.0734375 0.04015625 0.36140625 1.959375e-01 0.109375 0.06578125 0.038125 0.41652344 0.22847656 1.32539062e-01 0.08179688 0.05089844
35 0.00285156 1.56250000e-03 0.001 0.000555555 0.000333333 0.01671875 0.00140625 1.5625000e-04 0 0 0.01078125 1.562500e-04 0 0 0 0.02167969 0.0015625 1.17187500e-04 0 0
45 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 



==> Data/Sim_L.dat <==
L ChannelComp ChannelCoding AirComp ChannelComp_prod ChannelCoding_prod AirComp_prod 
1 0.74195312 7.66601562e-01 0.78175781 0.36828125 3.70156250e-01 0.3375
2 0.64179688 6.70703125e-01 0.70386719 0.32234375 2.99453125e-01 0.32058594
3 0.57140625 5.96875000e-01 0.63609375 0.29914062 2.48359375e-01 0.31316406
4 0.51417969 5.25429687e-01 0.58597656 0.27710937 2.20195312e-01 0.30851563
5 0.46707031 4.77539062e-01 0.54964844 0.25324219 1.86718750e-01 0.30601563
6 0.42839844 4.28007812e-01 0.51246094 0.23269531 1.67031250e-01 0.30457031
7 0.39171875 3.89648438e-01 0.48199219 0.21902344 1.46953125e-01 0.30226562
8 0.35898438 3.49921875e-01 0.44699219 0.21242188 1.29609375e-01 0.2990625
9 0.33140625 3.11835937e-01 0.4215625 0.19386719 1.15585937e-01 0.29945312
10 0.3 2.84218750e-01 0.39816406 0.18382813 1.01445312e-01 0.29839844
11 0.28148438 2.54804688e-01 0.36742188 0.17636719 8.88671875e-02 0.29671875
12 0.26292969 2.36914062e-01 0.35699219 0.16585938 8.17187500e-02 0.29601563
13 0.24558594 2.10546875e-01 0.33546875 0.16480469 7.10937500e-02 0.29464844
14 0.22742187 1.96289062e-01 0.31675781 0.15746094 6.68359375e-02 0.29414062
15 0.20921875 1.80585937e-01 0.30152344 0.14699219 5.99218750e-02 0.29425781
16 0.19578125 1.61914063e-01 0.28445312 0.1409375 5.05859375e-02 0.29214844
17 0.18160156 1.49804688e-01 0.27269531 0.13777344 4.93750000e-02 0.29273437
18 0.16875 1.38085938e-01 0.25722656 0.13097656 4.53906250e-02 0.29121094
19 0.15316406 1.28476563e-01 0.24359375 0.12757812 3.64843750e-02 0.29152344
20 0.14832031 1.19023437e-01 0.22652344 0.11902344 3.58593750e-02 0.29074219
21 0.1384375 1.09882812e-01 0.21902344 0.11578125 2.92187500e-02 0.29035156
22 0.12835937 1.02968750e-01 0.21191406 0.11453125 2.96875000e-02 0.28867188
23 0.12238281 9.50000000e-02 0.20121094 0.10785156 2.69531250e-02 0.2890625
24 0.113125 8.44531250e-02 0.19101562 0.11011719 2.25781250e-02 0.2884375
25 0.10640625 8.12890625e-02 0.18136719 0.10464844 2.26562500e-02 0.28894531
26 0.10046875 7.80468750e-02 0.17183594 0.10347656 1.88671875e-02 0.28863281
27 0.09355469 6.82812500e-02 0.16652344 0.09734375 1.85546875e-02 0.288125
28 0.09027344 6.35937500e-02 0.15996094 0.09570312 1.62890625e-02 0.28777344
29 0.08210937 6.33593750e-02 0.15234375 0.0946875 1.40234375e-02 0.28660156
30 0.07675781 5.64062500e-02 0.13988281 0.09078125 1.35937500e-02 0.28765625
31 0.07085938 5.36328125e-02 0.13621094 0.08949219 1.25000000e-02 0.28695312
32 0.06550781 4.81250000e-02 0.13070313 0.08632813 1.21093750e-02 0.2871875
33 0.06441406 4.81250000e-02 0.12308594 0.0878125 1.05859375e-02 0.28652344
34 0.0590625 4.37109375e-02 0.11789062 0.08382813 9.41406250e-03 0.28527344
35 0.056875 3.95703125e-02 0.11503906 0.0825 9.02343750e-03 0.28511719
36 0.05410156 3.71875000e-02 0.10671875 0.08316406 7.77343750e-03 0.28597656
37 0.04890625 3.56250000e-02 0.10066406 0.0815625 7.34375000e-03 0.28589844
38 0.04695312 3.28125000e-02 0.09824219 0.07746094 6.99218750e-03 0.28582031
39 0.04628906 3.15234375e-02 0.098125 0.07757812 6.25000000e-03 0.28527344
40 0.04058594 2.92968750e-02 0.09144531 0.07785156 5.31250000e-03 0.28515625
41 0.03742188 2.61328125e-02 0.08734375 0.07523438 5.54687500e-03 0.2846875
42 0.03941406 2.66015625e-02 0.08527344 0.07441406 4.68750000e-03 0.28457031
43 0.035 2.22265625e-02 0.080625 0.073125 3.24218750e-03 0.2840625
44 0.0334375 2.38281250e-02 0.07671875 0.07125 3.43750000e-03 0.285
45 0.02882812 2.14453125e-02 0.07441406 0.073125 3.94531250e-03 0.28425781
46 0.0315625 1.82421875e-02 0.07332031 0.0728125 3.47656250e-03 0.28472656
47 0.02566406 1.67578125e-02 0.06691406 0.06742188 2.85156250e-03 0.28429688
48 0.02511719 1.66406250e-02 0.06398437 0.06660156 3.04687500e-03 0.28421875
49 0.02546875 1.62109375e-02 0.05976563 0.06574219 1.99218750e-03 0.28386719
50 0.02386719 1.55078125e-02 0.058125 0.06703125 2.69531250e-03 0.28378906
51 0.0225 1.48437500e-02 0.05613281 0.06589844 2.22656250e-03 0.28324219
52 0.02199219 1.42578125e-02 0.0546875 0.06605469 2.53906250e-03 0.2834375
53 0.02105469 1.18750000e-02 0.05183594 0.066875 1.56250000e-03 0.28363281
54 0.01894531 1.18359375e-02 0.04925781 0.06367188 1.56250000e-03 0.28347656
55 0.01589844 1.08984375e-02 0.04585938 0.06488281 1.75781250e-03 0.28304687
56 0.01660156 9.80468750e-03 0.04761719 0.06339844 1.21093750e-03 0.28296875
57 0.015625 9.49218750e-03 0.04046875 0.06113281 1.21093750e-03 0.28273437
58 0.01445313 9.29687500e-03 0.03953125 0.05933594 1.13281250e-03 0.28347656
59 0.01417969 8.28125000e-03 0.03914062 0.06320312 1.21093750e-03 0.28300781
60 0.01332031 7.26562500e-03 0.04082031 0.06078125 1.36718750e-03 0.28261719
61 0.01210938 8.35937500e-03 0.03566406 0.06167969 1.05468750e-03 0.28292969
62 0.01089844 7.92968750e-03 0.036875 0.06488281 1.05468750e-03 0.28285156
63 0.01113281 6.60156250e-03 0.03464844 0.05957031 8.98437500e-04 0.28304687
64 0.00960937 6.21093750e-03 0.03386719 0.06179688 5.46875000e-04 0.28253906
65 0.01015625 6.87500000e-03 0.03011719 0.05910156 8.59375000e-04 0.28226563
66 0.00972656 6.60156250e-03 0.02761719 0.06070312 7.81250000e-04 0.28242187
67 0.00859375 5.70312500e-03 0.03035156 0.05902344 4.68750000e-04 0.28230469
68 0.00886719 4.96093750e-03 0.02765625 0.05738281 7.42187500e-04 0.28210937
69 0.00714844 4.64843750e-03 0.02660156 0.05851563 5.07812500e-04 0.2821875
70 0.00792969 4.68750000e-03 0.025625 0.0590625 7.03125000e-04 0.28234375
71 0.00777344 4.14062500e-03 0.02460937 0.05523438 3.12500000e-04 0.28210937
72 0.005625 2.89062500e-03 0.02425781 0.05753906 5.07812500e-04 0.2821875
73 0.00597656 3.08593750e-03 0.02105469 0.05746094 4.29687500e-04 0.28183594
74 0.00585938 3.20312500e-03 0.02074219 0.05773437 2.73437500e-04 0.28214844
75 0.00605469 3.12500000e-03 0.02109375 0.05722656 1.56250000e-04 0.28214844
76 0.00605469 3.12500000e-03 0.0203125 0.05511719 3.90625000e-04 0.28171875
77 0.005 2.96875000e-03 0.01820313 0.05507812 5.46875000e-04 0.28207031
78 0.00433594 3.47656250e-03 0.01746094 0.05609375 1.95312500e-04 0.28195313
79 0.00402344 2.57812500e-03 0.01707031 0.05546875 1.17187500e-04 0.28203125
80 0.00523438 2.22656250e-03 0.01710937 0.0546875 1.95312500e-04 0.28207031
81 0.00355469 2.50000000e-03 0.01609375 0.05578125 2.73437500e-04 0.28199219
82 0.00394531 1.99218750e-03 0.01414063 0.05738281 1.95312500e-04 0.28191406
83 0.00320312 1.83593750e-03 0.0140625 0.05769531 2.73437500e-04 0.28183594
84 0.00289062 2.10937500e-03 0.01449219 0.05566406 3.12500000e-04 0.28179688
85 0.00347656 1.95312500e-03 0.0134375 0.05589844 7.81250000e-05 0.2815625
86 0.0028125 1.87500000e-03 0.01417969 0.05605469 2.73437500e-04 0.28167969
87 0.00277344 2.03125000e-03 0.01414063 0.05457031 1.95312500e-04 0.28175781
88 0.00296875 1.60156250e-03 0.01296875 0.05664062 1.17187500e-04 0.28175781
89 0.00253906 1.21093750e-03 0.01171875 0.05371094 7.81250000e-05 0.28171875
90 0.00226562 1.21093750e-03 0.01175781 0.05410156 1.17187500e-04 0.28171875
91 0.00210938 1.21093750e-03 0.01144531 0.05472656 1.17187500e-04 0.28152344
92 0.00207031 1.09375000e-03 0.00996094 0.05351562 1.56250000e-04 0.28171875
93 0.0021875 1.17187500e-03 0.01042969 0.05460938 1.17187500e-04 0.2815625
94 0.00210938 1.36718750e-03 0.00917969 0.05457031 7.81250000e-05 0.28152344
95 0.00160156 1.13281250e-03 0.00910156 0.05414062 1.17187500e-04 0.28164062
96 0.00195312 9.37500000e-04 0.00851563 0.05300781 0.00000000e+00 0.28144531
97 0.00128906 7.03125000e-04 0.00882812 0.05257813 1.17187500e-04 0.28140625
98 0.00140625 9.37500000e-04 0.00765625 0.05210937 3.90625000e-05 0.28152344
99 0.00167969 1.44531250e-03 0.00847656 0.05351562 1.17187500e-04 0.2815625
100 0.00164062 7.81250000e-04 0.00878906 0.05316406 3.90625000e-05 0.28171875
